The Average Physical Properties of A-G Stars Derived from uvby-H$\beta$ Str\"omgren-Crawford Photometry as the Basis for a Spectral-Classification Synthetical Approach

We have revisited and updated the $uvby$ Str\"omgren colour and colour-index distributions of A, F and early G-type main sequence stars. For this aim, we selected 7054 dwarf stars along with 65 MK standard stars within the same spectral range but covering all luminosity classes. The standard stars were selected following the MK mandate strictly, using spectra taken at classification resolution recorded on photographic plates. We used the colours of these stars to determine the effective temperature and surface gravity. After correcting for systematic offsets using fundamental parameters and considering a few exceptions, we find an one-to-one correspondence, among MK spectral types, Str\"omgren photometry, and their associated physical properties. We have applied a principal component analysis to the mean Str\"omgren indices for dwarf stars complemented by MK standards for higher luminosity classes. We have used the projections to introduce three new photometric metaindices, namely SM1, SM2, and SM3. We have defined a 3D-box, which allowed us to segregate dwarf stars from bright giants and supergiant stars, with the aid of the metaindices. Two of the planes show that the projections of dwarfs and supergiants are ordered by temperature; however, the temperature dependence for the supergiants is not as well defined as for the dwarfs. Following the MK Process, we were able to form an automatic classifier. We present some applications and assigned synthetical spectral types. We suggest that our metaindices formalism allows the extension of Str\"omgren photometric outside its original mandate (i.e., later types), without requiring the introduction of additional photometric filters.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> mnrasGIANNINA2_pararesponder 3/legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
